Saturation Physics on the Energy Frontier

Saturation physics is expected to be relevant at sufficiently small parton momentum fractions $x$ in high-energy proton- (or deuteron-)ion collisions at RHIC and the LHC. Accordingly, these collisions provide the best available testing ground for the saturation model. However, producing precise numerical predictions from the model is a complicated task; the state of the art in this area involves next-to-leading order QCD calculations, which are difficult to do numerically. Here I'll review recent progress in extracting numerical predictions from saturation models and matching them to experimental results.

==> plotfiles/atlas-pPb-mu10-rcBKL01.Y175.summary.dat <==
pT Y mu2 lo-mean nlo-mean lq-mean lg-mean lo-stddev nlo-stddev lq-stddev lg-stddev lo-errbound nlo-errbound lq-errbound lg-errbound
0.525 1.75 10 1.92103 1.40154 0.100322 0.603941 0.000652496 0.0619623 0.00205686 0.138965 0.000643644 0.0849089 0.00268899 0.234353
0.6 1.75 10 1.29743 0.925838 0.0695723 0.413498 0.000532071 0.0305549 0.000846563 0.0994985 0.000449881 0.0621372 0.00181201 0.140933
0.65 1.75 10 1.01808 0.72819 0.0550968 0.331869 0.000324073 0.0294523 0.00105305 0.0700654 0.000360538 0.0503804 0.0014236 0.106859
0.725 1.75 10 0.724834 0.501485 0.0403721 0.254508 0.0003002 0.0285134 0.000642501 0.0311128 0.000264419 0.0375922 0.00103646 0.0859436
0.775 1.75 10 0.586 0.396926 0.0327463 0.174005 0.000218624 0.0260792 0.000534295 0.06418 0.000216248 0.0311381 0.000819727 0.0691744
0.85 1.75 10 0.433289 0.285113 0.0249745 0.158841 0.000159569 0.0125778 0.000410723 0.0345506 0.000166704 0.0208568 0.000625886 0.0520483
0.9 1.75 10 0.357969 0.233342 0.0208675 0.117554 5.85694e-05 0.0203567 0.000390806 0.0143919 0.00013919 0.0192102 0.000525059 0.0396331
0.975 1.75 10 0.27245 0.180662 0.0163181 0.110122 0.000110521 0.00813995 0.000257887 0.0286141 0.000109501 0.0142361 0.000396305 0.0366258
1.075 1.75 10 0.193492 0.123957 0.0120395 0.0775759 8.31192e-05 0.00851847 0.000262891 0.012383 7.93331e-05 0.0123722 0.000284914 0.0237952
1.2 1.75 10 0.129961 0.0814124 0.00841054 0.0581295 6.34605e-05 0.00532577 0.000139728 0.0137235 5.62235e-05 0.00860435 0.000191332 0.0179753
1.325 1.75 10 0.0897196 0.0546541 0.00613118 0.044054 3.52282e-05 0.00378226 0.000137884 0.00688713 4.01449e-05 0.00581151 0.000134422 0.0130738
1.45 1.75 10 0.0633955 0.038815 0.00452334 0.0350722 2.83138e-05 0.00340038 7.41203e-05 0.00649704 3.01091e-05 0.00425669 9.74417e-05 0.00991771
1.575 1.75 10 0.0457065 0.0272964 0.00336645 0.0222758 2.24821e-05 0.0026391 5.68043e-05 0.00533473 2.29675e-05 0.00283518 7.13549e-05 0.00722751
1.7 1.75 10 0.0335261 0.0197847 0.00260391 0.0188935 1.37606e-05 0.00141473 3.21091e-05 0.00521172 1.74578e-05 0.00217825 5.35549e-05 0.00532954
1.825 1.75 10 0.0249634 0.0149072 0.00205089 0.0147306 1.19134e-05 0.00129157 3.03022e-05 0.00228051 1.36407e-05 0.00158718 4.16046e-05 0.00410591
1.95 1.75 10 0.0188451 0.0109911 0.0016099 0.0109793 9.32122e-06 0.00068571 2.49657e-05 0.000953462 1.09227e-05 0.00123883 3.39463e-05 0.00341416
2.125 1.75 10 0.0129639 0.00723045 0.00118769 0.00894446 8.83558e-06 0.000808233 1.79704e-05 0.00148899 8.01871e-06 0.00117278 2.34089e-05 0.00242958
2.375 1.75 10 0.00787609 0.00419196 0.000781446 0.00634505 2.89077e-06 0.00063088 5.64761e-06 0.0015856 5.36438e-06 0.000731614 1.51847e-05 0.00189595
2.625 1.75 10 0.00495792 0.00255888 0.000540113 0.00464948 3.15689e-06 0.000303363 6.49467e-06 0.000713947 3.66095e-06 0.000487303 1.01517e-05 0.00111044
2.875 1.75 10 0.0032164 0.00141625 0.000380733 0.00285949 2.11448e-06 0.000233672 4.68076e-06 0.000736432 2.69106e-06 0.000296571 7.18667e-06 0.000782687
3.125 1.75 10 0.00214032 0.000756504 0.000277267 0.00197214 1.33027e-06 0.000215981 3.36955e-06 0.00038118 2.02773e-06 0.000253243 5.37344e-06 0.000499562
3.375 1.75 10 0.00145717 0.000394117 0.000204037 0.00155286 1.6313e-06 8.85395e-05 3.35727e-06 0.000276154 1.50787e-06 0.000178999 4.07556e-06 0.000384498
3.625 1.75 10 0.0010113 0.000262253 0.000156189 0.00105784 1.34779e-06 0.000113316 2.59102e-06 0.000226992 1.15004e-06 0.000137029 3.05348e-06 0.000276819
3.875 1.75 10 0.000714294 4.27079e-05 0.00011853 0.00084598 9.23447e-07 9.42607e-05 1.19789e-06 0.000191486 9.13351e-07 0.000101766 2.32997e-06 0.000222507
4.275 1.75 10 0.000422041 -2.40279e-05 8.11327e-05 0.000569009 6.31912e-07 2.64942e-05 6.85523e-07 6.78963e-05 6.30486e-07 6.40927e-05 1.57836e-06 0.000144338
4.775 1.75 10 0.000227623 -6.57074e-05 5.15544e-05 0.000360891 5.48369e-07 2.64246e-05 6.49882e-07 6.63905e-05 4.16023e-07 4.14177e-05 1.03469e-06 8.10283e-05
5.275 1.75 10 0.000126919 -7.38388e-05 3.45252e-05 0.000221071 2.83876e-07 2.90488e-05 3.36106e-07 3.29942e-05 2.83983e-07 2.93052e-05 6.91756e-07 5.43191e-05
5.775 1.75 10 7.21363e-05 -7.88453e-05 2.37865e-05 0.000144392 1.56977e-07 1.23658e-05 3.66357e-07 2.65047e-05 2.01792e-07 2.25654e-05 4.81358e-07 3.47979e-05
6.525 1.75 10 3.10176e-05 -7.0226e-05 1.46441e-05 8.4722e-05 1.38482e-07 5.43996e-06 1.31768e-07 1.32835e-05 1.28584e-07 1.02212e-05 3.08346e-07 2.2359e-05
7.525 1.75 10 8.73882e-06 -5.04451e-05 8.18729e-06 4.53923e-05 8.09767e-08 2.76764e-06 9.57542e-08 6.23489e-06 7.67304e-08 5.26769e-06 1.76155e-07 1.02367e-05
8.525 1.75 10 6.53402e-07 -3.68881e-05 4.9334e-06 2.4049e-05 3.5464e-08 2.09648e-06 9.01002e-08 4.284e-06 4.8291e-08 3.3113e-06 1.09405e-07 5.88404e-06
9.55 1.75 10 -2.29736e-06 -2.8313e-05 3.11676e-06 1.48846e-05 3.76041e-08 1.07037e-06 4.7268e-08 2.20679e-06 3.18517e-08 1.66801e-06 7.24436e-08 3.8096e-06
10.05 1.75 10 -2.87577e-06 -2.44264e-05 2.537e-06 1.19799e-05 2.65538e-08 9.13179e-07 3.12207e-08 2.28915e-06 2.64892e-08 1.46086e-06 5.90629e-08 3.07647e-06
11.3 1.75 10 -3.2299e-06 -1.76763e-05 1.56979e-06 7.16348e-06 1.4434e-08 7.64186e-07 3.14988e-08 9.2235e-07 1.68976e-08 9.94555e-07 3.75696e-08 1.79078e-06
13.8 1.75 10 -2.5033e-06 -9.78911e-06 6.94792e-07 2.80861e-06 7.73388e-09 2.11177e-07 8.02118e-09 3.13756e-07 7.86301e-09 3.4161e-07 1.67951e-08 7.18705e-07


==> plotfiles/atlas-pPb-mu100-rcBKL01.Y175.summary.dat <==
pT Y mu2 lo-mean nlo-mean lq-mean lg-mean lo-stddev nlo-stddev lq-stddev lg-stddev lo-errbound nlo-errbound lq-errbound lg-errbound
0.525 1.75 100 2.85765 0.844934 0.154636 1.00489 0.00131448 0.0696102 0.00280173 0.131439 0.00104418 0.13152 0.00413412 0.352575
0.6 1.75 100 1.84738 0.61264 0.103068 0.648147 0.000493192 0.108666 0.00114909 0.110136 0.000697456 0.0979804 0.00266643 0.20176
0.65 1.75 100 1.41302 0.47754 0.080691 0.496942 0.000663193 0.0520255 0.00118846 0.132313 0.000547914 0.0674047 0.00209611 0.154582
0.725 1.75 100 0.9707 0.331183 0.0579301 0.393432 0.00035019 0.0304176 0.00091292 0.0841728 0.00038649 0.0517029 0.00147393 0.115527
0.775 1.75 100 0.767862 0.271327 0.046746 0.285918 0.000241092 0.0423509 0.000348265 0.067753 0.000312552 0.0440162 0.00114434 0.0949925
0.85 1.75 100 0.55093 0.187218 0.0345004 0.220573 0.000219398 0.0243269 0.000466011 0.0566642 0.000227069 0.0325688 0.000848404 0.0738035
0.9 1.75 100 0.446803 0.162714 0.0286152 0.190544 0.000239572 0.0148698 0.000613535 0.0317902 0.000186234 0.0238574 0.000701952 0.0629718
0.975 1.75 100 0.331153 0.116174 0.02203 0.145034 0.00012108 0.0182713 0.000258791 0.028153 0.000143026 0.0203175 0.000525127 0.0444839
1.075 1.75 100 0.227957 0.0860661 0.0160101 0.11098 0.000112764 0.0104399 0.000432852 0.0203119 0.000102878 0.0128303 0.000372189 0.0310664
1.2 1.75 100 0.147634 0.0547224 0.0110173 0.0740643 6.65815e-05 0.00403824 0.000156801 0.0152096 7.09612e-05 0.00929462 0.000248275 0.0202361
1.325 1.75 100 0.0986625 0.0359796 0.0078375 0.0534026 4.4394e-05 0.00495071 9.98273e-05 0.00927231 4.99357e-05 0.00720933 0.000171438 0.0140692
1.45 1.75 100 0.0677057 0.0264492 0.00566111 0.0399793 4.27363e-05 0.00361326 6.93617e-05 0.00595062 3.58747e-05 0.00474266 0.00012123 0.0117753
1.575 1.75 100 0.0475297 0.0163789 0.00422612 0.0255718 1.82645e-05 0.00212229 8.01417e-05 0.004333 2.69389e-05 0.00296519 9.02344e-05 0.00805818
1.7 1.75 100 0.0340113 0.0124078 0.00323701 0.020647 2.3936e-05 0.0019278 5.62406e-05 0.00465324 2.03127e-05 0.00262451 7.14663e-05 0.00611063
1.825 1.75 100 0.0247263 0.00716977 0.0024827 0.0160257 1.32344e-05 0.00160224 4.23982e-05 0.0017034 1.56676e-05 0.00213967 5.23669e-05 0.00423992
1.95 1.75 100 0.0182676 0.00537306 0.00192077 0.0121849 1.34684e-05 0.000712667 2.26812e-05 0.00313767 1.20361e-05 0.00127569 4.30563e-05 0.00320466
2.125 1.75 100 0.0122106 0.00326153 0.00140242 0.0087528 9.08916e-06 0.000873376 2.36986e-05 0.00130545 8.58571e-06 0.000988007 2.96671e-05 0.00244513
2.375 1.75 100 0.00715232 0.00150596 0.000910214 0.00595301 5.18573e-06 0.000806508 1.13828e-05 0.00122407 5.77896e-06 0.000809656 1.8609e-05 0.0014637
2.625 1.75 100 0.00434952 0.000444203 0.000618321 0.0039328 4.07356e-06 0.000249309 1.03314e-05 0.000723669 3.90687e-06 0.000383916 1.22547e-05 0.00103506
2.875 1.75 100 0.00274032 0.000102608 0.000433878 0.00262105 2.54702e-06 0.000268427 4.8181e-06 0.000522089 2.71308e-06 0.00030601 8.44418e-06 0.000651058
3.125 1.75 100 0.00177072 7.78779e-06 0.00030812 0.00187264 1.78757e-06 0.000105371 3.2968e-06 0.000430975 2.00303e-06 0.000208573 6.2296e-06 0.00047716
3.375 1.75 100 0.00117325 -0.000166684 0.00022843 0.00133064 1.01472e-06 0.000133105 2.07822e-06 0.000143782 1.49697e-06 0.000165938 4.57063e-06 0.00030179
3.625 1.75 100 0.000792172 -0.00021492 0.000169084 0.000971203 7.95668e-07 0.000110249 2.74432e-06 9.5839e-05 1.1281e-06 0.000144223 3.37997e-06 0.000239177
3.875 1.75 100 0.000544914 -0.000156595 0.000128244 0.000624149 9.36926e-07 0.000116989 1.73847e-06 0.000107686 8.62678e-07 0.000107563 2.66328e-06 0.000208781
4.275 1.75 100 0.000308067 -0.000222091 8.56158e-05 0.000429408 5.9238e-07 2.40067e-05 9.33713e-07 0.000101373 5.81616e-07 5.33394e-05 1.75758e-06 0.000115241
4.775 1.75 100 0.000156562 -0.000183081 5.38782e-05 0.000263153 2.9322e-07 2.67029e-05 1.09644e-06 4.15769e-05 3.70699e-07 3.28959e-05 1.10209e-06 6.61025e-05
5.275 1.75 100 8.11073e-05 -0.000143736 3.56811e-05 0.000178622 2.54971e-07 2.19287e-05 4.68266e-07 2.28219e-05 2.54431e-07 2.45511e-05 7.42857e-07 4.58704e-05
5.775 1.75 100 4.20409e-05 -0.000116413 2.43773e-05 0.000112014 1.69942e-07 1.08683e-05 3.28754e-07 1.09104e-05 1.80361e-07 1.48232e-05 5.09995e-07 2.50881e-05
6.525 1.75 100 1.43075e-05 -8.31018e-05 1.44836e-05 6.57877e-05 6.88436e-08 5.40668e-06 1.96448e-07 1.04632e-05 1.11597e-07 7.53747e-06 3.19062e-07 1.48718e-05
7.525 1.75 100 9.4909e-07 -5.64025e-05 8.10184e-06 3.1059e-05 5.12508e-08 2.52783e-06 1.26138e-07 4.02778e-06 6.27673e-08 4.26958e-06 1.79352e-07 8.46865e-06
8.525 1.75 100 -3.06949e-06 -3.9261e-05 4.7584e-06 1.86658e-05 3.03337e-08 2.44638e-06 8.64003e-08 3.30296e-06 3.85827e-08 2.41647e-06 1.10273e-07 4.38616e-06
9.55 1.75 100 -3.97798e-06 -2.82354e-05 2.95576e-06 9.35142e-06 2.16894e-08 6.32742e-07 3.14976e-08 1.99213e-06 2.45233e-08 1.28158e-06 6.74175e-08 2.56885e-06
10.05 1.75 100 -3.94327e-06 -2.41605e-05 2.39045e-06 8.63525e-06 2.15753e-08 5.57922e-07 3.55289e-08 8.96357e-07 1.9858e-08 9.67613e-07 5.68332e-08 1.98032e-06
11.3 1.75 100 -3.44444e-06 -1.6599e-05 1.44628e-06 4.6129e-06 1.66464e-08 3.11335e-07 1.93742e-08 6.30281e-07 1.22158e-08 6.11707e-07 3.56255e-08 1.14513e-06
13.8 1.75 100 -2.20043e-06 -8.55448e-06 6.2366e-07 1.93077e-06 7.03076e-09 2.19287e-07 8.54073e-09 2.62881e-07 5.50594e-09 2.16078e-07 1.61137e-08 4.20623e-07


==> plotfiles/atlas-pPb-mu50-rcBKL01.Y175.summary.dat <==
pT Y mu2 lo-mean nlo-mean lq-mean lg-mean lo-stddev nlo-stddev lq-stddev lg-stddev lo-errbound nlo-errbound lq-errbound lg-errbound
0.525 1.75 50 2.67949 0.984727 0.140692 1.04221 0.000887175 0.133627 0.00202211 0.249497 0.0009706 0.13156 0.0036654 0.312272
0.6 1.75 50 1.75147 0.681754 0.0948888 0.629366 0.00086309 0.0486111 0.00150202 0.154468 0.000653566 0.0811557 0.00243505 0.210721
0.65 1.75 50 1.34812 0.546398 0.0743326 0.433312 0.000308282 0.0419188 0.000752655 0.0756548 0.000510756 0.0660672 0.00190226 0.153884
0.725 1.75 50 0.934486 0.370552 0.0530419 0.324151 0.000283907 0.0379942 0.000828843 0.0887986 0.000365317 0.0471974 0.00134277 0.128911
0.775 1.75 50 0.743165 0.291127 0.0432065 0.26333 0.00027542 0.0324142 0.000685309 0.0473115 0.000296241 0.043248 0.00107222 0.0924937
0.85 1.75 50 0.537151 0.227416 0.0322617 0.182261 0.00018042 0.0394706 0.000415886 0.0369378 0.00021836 0.036109 0.000773028 0.0774366
0.9 1.75 50 0.437811 0.179209 0.0268081 0.183877 0.00016818 0.018345 0.000299167 0.0573198 0.00018004 0.0261892 0.000646864 0.0620836
0.975 1.75 50 0.326762 0.130405 0.0206998 0.141001 0.000100091 0.00779624 0.000338679 0.0360858 0.00013831 0.0195929 0.00046791 0.0509182
1.075 1.75 50 0.226535 0.0897503 0.0150486 0.104019 9.44038e-05 0.0107713 0.000171613 0.0207454 9.93603e-05 0.0129103 0.000354375 0.0319682
1.2 1.75 50 0.148103 0.0601666 0.0105334 0.0643948 5.48984e-05 0.00742788 0.000192063 0.0131161 6.99255e-05 0.00827437 0.000248794 0.0217351
1.325 1.75 50 0.0997588 0.0386098 0.00738049 0.0479254 3.69518e-05 0.00332111 8.39592e-05 0.0116658 4.94111e-05 0.00679755 0.000166327 0.0155075
1.45 1.75 50 0.0689776 0.0275143 0.00541321 0.0397096 3.53333e-05 0.00316267 9.05837e-05 0.00845332 3.56452e-05 0.00678979 0.000121103 0.0118198
1.575 1.75 50 0.0487468 0.0192015 0.00404876 0.0252439 2.77256e-05 0.00244606 6.221e-05 0.00459088 2.67878e-05 0.00350575 8.34635e-05 0.00772274
1.7 1.75 50 0.0350895 0.0125863 0.00307405 0.0227531 1.99789e-05 0.00164907 4.47119e-05 0.00388383 2.03292e-05 0.00242197 6.36344e-05 0.00675092
1.825 1.75 50 0.0256646 0.00940613 0.00237524 0.0159659 1.04133e-05 0.00189459 2.80592e-05 0.00431822 1.5714e-05 0.00183779 4.96596e-05 0.00466266
1.95 1.75 50 0.0190588 0.00654364 0.00186823 0.0116382 1.64004e-05 0.000621571 2.55721e-05 0.00156538 1.22786e-05 0.00159165 3.85871e-05 0.00340098
2.125 1.75 50 0.0128316 0.00386175 0.00136032 0.00996468 7.51307e-06 0.000835005 2.16337e-05 0.00109835 8.74085e-06 0.00154864 2.83467e-05 0.00266268
2.375 1.75 50 0.00758879 0.00191425 0.000889239 0.00647611 5.80298e-06 0.000608102 1.18037e-05 0.00118017 5.825e-06 0.000831172 1.7144e-05 0.0015622
2.625 1.75 50 0.0046554 0.000820492 0.000604772 0.00396907 4.52785e-06 0.000340628 5.5319e-06 0.000595895 4.04255e-06 0.000544786 1.1643e-05 0.00102197
2.875 1.75 50 0.00295104 0.00035059 0.000422662 0.00281165 2.48291e-06 0.000235284 6.75296e-06 0.000394363 2.85912e-06 0.000352163 8.2549e-06 0.000718533
3.125 1.75 50 0.0019223 5.98553e-05 0.000303719 0.0019001 1.61305e-06 0.000106676 3.39308e-06 0.000478798 2.06884e-06 0.000174589 5.933e-06 0.000563731
3.375 1.75 50 0.00128277 -5.48708e-05 0.000223206 0.00154038 1.38671e-06 0.000121399 2.11015e-06 0.000238775 1.55651e-06 0.000137687 4.24634e-06 0.000332927
3.625 1.75 50 0.000872913 -0.000171223 0.000166552 0.000988163 1.0473e-06 7.61481e-05 1.96543e-06 0.000173227 1.18255e-06 0.000111853 3.33634e-06 0.000254096
3.875 1.75 50 0.000603906 -0.000196933 0.000128459 0.000770411 9.03968e-07 6.97048e-05 1.33907e-06 0.000109509 9.1433e-07 8.79714e-05 2.52592e-06 0.000197889
4.275 1.75 50 0.00034554 -0.000183141 8.54364e-05 0.000476131 5.11724e-07 4.24802e-05 9.60355e-07 7.1526e-05 6.17456e-07 5.55047e-05 1.681e-06 0.00012282
4.775 1.75 50 0.0001785 -0.000158246 5.38188e-05 0.000257675 3.42699e-07 1.76774e-05 5.71719e-07 4.94856e-05 3.95813e-07 3.13013e-05 1.10804e-06 7.11787e-05
5.275 1.75 50 9.46987e-05 -0.000143437 3.55459e-05 0.000202751 3.12778e-07 1.73767e-05 4.00477e-07 3.71508e-05 2.71521e-07 2.32474e-05 7.43764e-07 4.76714e-05
5.775 1.75 50 5.06054e-05 -0.000108786 2.44842e-05 0.000128862 2.22307e-07 1.12413e-05 4.48952e-07 1.43352e-05 1.8763e-07 1.4898e-05 5.22173e-07 2.84488e-05
6.525 1.75 50 1.88089e-05 -8.71522e-05 1.47405e-05 6.80059e-05 8.08747e-08 5.31466e-06 1.74352e-07 1.38517e-05 1.1897e-07 7.91245e-06 3.24759e-07 1.73484e-05
7.525 1.75 50 2.79067e-06 -5.83213e-05 8.14997e-06 3.43207e-05 6.68818e-08 2.53935e-06 8.14282e-08 5.49824e-06 6.77686e-08 5.62466e-06 1.83033e-07 8.68478e-06
8.525 1.75 50 -2.27345e-06 -4.03053e-05 4.83516e-06 2.34712e-05 3.89892e-08 1.43065e-06 7.12437e-08 3.93063e-06 4.17466e-08 2.33719e-06 1.13225e-07 5.03107e-06
9.55 1.75 50 -3.66699e-06 -2.95111e-05 3.0154e-06 1.20926e-05 2.70969e-08 1.06796e-06 3.26802e-08 1.8614e-06 2.72709e-08 1.62775e-06 6.95838e-08 2.88556e-06
10.05 1.75 50 -3.80153e-06 -2.47583e-05 2.44241e-06 8.29215e-06 2.58811e-08 6.24798e-07 3.57579e-08 1.47131e-06 2.21432e-08 1.18377e-06 5.67943e-08 2.31514e-06
11.3 1.75 50 -3.47761e-06 -1.72716e-05 1.51096e-06 4.89907e-06 1.14415e-08 3.61604e-07 2.38873e-08 8.42528e-07 1.35287e-08 6.11264e-07 3.5367e-08 1.25113e-06
13.8 1.75 50 -2.32166e-06 -9.09972e-06 6.40174e-07 2.27661e-06 7.1963e-09 2.2549e-07 1.16682e-08 3.82638e-07 6.18431e-09 2.91627e-07 1.62196e-08 5.16478e-07


==> plotfiles/brahms-dAu-mu10-rcBKL01.Y32.summary.dat <==
pT Y mu2 lo-mean nlo-mean lq-mean lg-mean lo-stddev nlo-stddev lq-stddev lg-stddev lo-errbound nlo-errbound lq-errbound lg-errbound
0.25 3.2 10 3.54109 1.34471 0.440515 0.301618 0.000236427 0.0452323 0.0076847 0.0844243 0.000365733 0.0540427 0.0123168 0.126585
0.3 3.2 10 2.09326 0.805298 0.267309 0.219382 0.000163697 0.0219042 0.00482269 0.0481059 0.000214504 0.035952 0.00732709 0.0759999
0.35 3.2 10 1.31167 0.518445 0.168857 0.11395 8.2181e-05 0.0128707 0.00325735 0.0265516 0.00013482 0.0229193 0.00481079 0.0378532
0.4 3.2 10 0.85865 0.335709 0.112531 0.0865049 7.00434e-05 0.00850253 0.00178628 0.0147314 8.80831e-05 0.0144157 0.00310943 0.0327938
0.45 3.2 10 0.581627 0.227966 0.0799713 0.0430621 4.61775e-05 0.0078451 0.00122398 0.0109789 5.86335e-05 0.00989882 0.0021935 0.0193294
0.5 3.2 10 0.404984 0.160512 0.0568826 0.0369025 2.81193e-05 0.00606911 0.00106723 0.0146241 4.11079e-05 0.00762079 0.00151516 0.0154612
0.55 3.2 10 0.288487 0.113399 0.0419338 0.0218122 3.14971e-05 0.00352882 0.000448203 0.00356037 2.90548e-05 0.00505449 0.00118131 0.0105846
0.6 3.2 10 0.20945 0.082447 0.0313225 0.01548 1.83154e-05 0.00264358 0.000666306 0.00470121 2.10416e-05 0.00378331 0.000859283 0.008088
0.65 3.2 10 0.15457 0.0601945 0.0237166 0.0147967 1.05697e-05 0.00215264 0.000346123 0.00288301 1.53602e-05 0.002591 0.000619394 0.00590432
0.7 3.2 10 0.115687 0.0436348 0.0182898 0.00847843 1.08901e-05 0.0010095 0.000372076 0.00219773 1.14513e-05 0.00183019 0.000476172 0.004563
0.75 3.2 10 0.0876535 0.0329335 0.014184 0.007669 6.93312e-06 0.00140897 0.000154048 0.00266916 8.61166e-06 0.00170741 0.000354636 0.00347548
0.8 3.2 10 0.0671377 0.0243328 0.0113739 0.00606743 5.77714e-06 0.000732292 0.00019823 0.00146844 6.58046e-06 0.00128905 0.000268003 0.0025875
0.85 3.2 10 0.0519194 0.018162 0.00902984 0.00477692 4.58423e-06 0.000547192 5.93714e-05 0.00134845 5.04306e-06 0.000948465 0.000215293 0.00189514
0.9 3.2 10 0.0404954 0.0136724 0.0072232 0.00386461 3.62448e-06 0.000624104 0.000134029 0.00103325 3.92055e-06 0.000687068 0.000171029 0.00161339
0.95 3.2 10 0.0318284 0.0106055 0.00586284 0.00311898 1.97359e-06 0.000349644 6.25328e-05 0.000739876 3.07141e-06 0.000542645 0.000133452 0.00126989
1.0 3.2 10 0.0251924 0.00805253 0.00482834 0.00247275 2.62272e-06 0.00035144 7.07826e-05 0.000661028 2.40676e-06 0.000415433 0.00010883 0.000999115
1.05 3.2 10 0.020065 0.00612718 0.00393446 0.0017998 1.2381e-06 0.000258048 6.41041e-05 0.000595867 1.91266e-06 0.000349529 8.67579e-05 0.000747284
1.09 3.2 10 0.016795 0.00486602 0.00340323 0.00164348 1.25362e-06 0.000201208 4.74416e-05 0.000896682 1.59969e-06 0.000339744 7.14109e-05 0.000804973
1.2 3.2 10 0.0104729 0.00275375 0.00227789 0.00127675 7.70853e-07 0.000226282 3.55549e-05 0.000331369 9.76768e-07 0.00028949 4.64427e-05 0.000453885
1.29 3.2 10 0.00723219 0.00161387 0.00167502 0.000879304 6.18798e-07 0.00013875 2.18156e-05 0.00022036 6.63708e-07 0.000143204 3.26941e-05 0.000350841
1.4 3.2 10 0.00467811 0.000837729 0.00116765 0.00056788 4.05334e-07 7.1247e-05 1.20625e-05 0.000107887 4.24852e-07 9.34141e-05 2.14942e-05 0.000188322
1.49 3.2 10 0.0033148 0.000502964 0.000866027 0.000384992 2.36493e-07 4.50763e-05 1.53151e-05 0.000102346 2.96959e-07 6.31189e-05 1.58706e-05 0.000150429
1.6 3.2 10 0.00220356 0.000200022 0.000615989 0.000349817 2.16218e-07 2.92976e-05 6.53813e-06 9.91258e-05 1.93182e-07 3.95692e-05 1.05591e-05 0.000109601
1.69 3.2 10 0.0015923 8.67262e-05 0.000471083 0.000225411 1.00889e-07 1.22765e-05 4.45047e-06 3.8257e-05 1.37248e-07 2.76356e-05 7.84277e-06 6.0464e-05
1.8 3.2 10 0.00108121 -1.41896e-05 0.000340481 0.000157825 6.65067e-08 1.19424e-05 4.42594e-06 4.24307e-05 9.15418e-08 2.22133e-05 5.42447e-06 4.61696e-05
1.89 3.2 10 0.00079346 -4.89852e-05 0.000261874 0.000120244 5.82586e-08 6.04421e-06 2.48427e-06 3.19318e-05 6.59513e-08 1.42551e-05 4.05723e-06 3.39412e-05
2.0 3.2 10 0.000547947 -6.70865e-05 0.000191855 9.82822e-05 4.44641e-08 6.53945e-06 1.82256e-06 1.35609e-05 4.47789e-08 1.02371e-05 2.87129e-06 2.2824e-05
2.13 3.2 10 0.000357359 -7.13713e-05 0.000134094 5.82932e-05 3.56169e-08 5.64528e-06 1.40885e-06 1.10097e-05 2.89692e-08 7.63728e-06 1.79204e-06 1.53524e-05
2.2 3.2 10 0.000285045 -7.13413e-05 0.000111037 5.17665e-05 1.9061e-08 2.98244e-06 9.98404e-07 8.73767e-06 2.26171e-08 6.61663e-06 1.41378e-06 1.16448e-05
2.3 3.2 10 0.000207298 -6.68913e-05 8.49402e-05 3.93938e-05 1.54749e-08 2.86161e-06 5.78559e-07 5.54298e-06 1.58694e-08 3.7597e-06 1.06942e-06 9.46282e-06
2.4 3.2 10 0.000151489 -5.87003e-05 6.49351e-05 2.77789e-05 8.90445e-09 1.46812e-06 6.03291e-07 3.43926e-06 1.14776e-08 2.99025e-06 8.35571e-07 5.54625e-06
2.5 3.2 10 0.00011119 -5.07829e-05 5.00607e-05 2.11401e-05 7.12579e-09 1.26927e-06 2.73142e-07 1.86219e-06 8.20073e-09 2.3755e-06 5.88138e-07 4.16341e-06
2.55 3.2 10 9.5404e-05 -4.81946e-05 4.38756e-05 1.90755e-05 5.90285e-09 8.56763e-07 3.24724e-07 1.54512e-06 6.89321e-09 1.97874e-06 5.21966e-07 3.96389e-06
2.6 3.2 10 8.19358e-05 -4.41551e-05 3.8528e-05 1.68518e-05 5.63207e-09 9.19253e-07 1.91566e-07 2.47604e-06 5.95815e-09 1.569e-06 4.34967e-07 3.1923e-06
2.7 3.2 10 6.05926e-05 -3.70544e-05 2.9796e-05 1.23511e-05 2.88736e-09 5.42597e-07 2.5488e-07 1.65741e-06 4.34332e-09 1.24253e-06 3.31986e-07 2.43175e-06
2.8 3.2 10 4.49525e-05 -3.15043e-05 2.29879e-05 1.0219e-05 2.62405e-09 7.20924e-07 1.64332e-07 1.05392e-06 3.12364e-09 9.07488e-07 2.60239e-07 1.72565e-06
2.9 3.2 10 3.34436e-05 -2.58777e-05 1.78927e-05 7.39983e-06 1.85593e-09 2.47329e-07 1.59825e-07 8.56222e-07 2.29418e-09 6.40841e-07 1.98431e-07 1.1275e-06
3.0 3.2 10 2.49425e-05 -2.11559e-05 1.38618e-05 5.64521e-06 1.47514e-09 2.20328e-07 1.16345e-07 5.1031e-07 1.64922e-09 5.02905e-07 1.49163e-07 9.8398e-07
3.1 3.2 10 1.86434e-05 -1.74435e-05 1.07882e-05 4.27706e-06 9.25488e-10 1.52922e-07 1.04743e-07 4.67562e-07 1.20585e-09 3.7067e-07 1.17235e-07 6.70807e-07
3.2 3.2 10 1.39611e-05 -1.42548e-05 8.3623e-06 3.32689e-06 7.61577e-10 1.67255e-07 8.8132e-08 3.99225e-07 8.77494e-10 2.35206e-07 8.87538e-08 5.55495e-07
3.31 3.2 10 1.01751e-05 -1.12928e-05 6.37782e-06 2.40268e-06 5.80396e-10 2.18977e-07 2.93501e-08 1.87567e-07 6.20328e-10 2.09254e-07 6.33858e-08 3.48253e-07
3.4 3.2 10 7.86334e-06 -9.41637e-06 5.0885e-06 1.84192e-06 3.1855e-10 8.01852e-08 4.12085e-08 1.25042e-07 4.70122e-10 1.45955e-07 5.1263e-08 2.61329e-07


==> plotfiles/brahms-dAu-mu50-rcBKL01.Y32.summary.dat <==
pT Y mu2 lo-mean nlo-mean lq-mean lg-mean lo-stddev nlo-stddev lq-stddev lg-stddev lo-errbound nlo-errbound lq-errbound lg-errbound
0.25 3.2 50 2.98719 1.73941 0.410201 0.281691 0.000149915 0.0251362 0.00831829 0.0809834 0.000271109 0.0551167 0.0114563 0.082338
0.3 3.2 50 1.69835 1.03184 0.238532 0.13642 0.000125487 0.0212586 0.00436151 0.029931 0.0001513 0.029769 0.00674963 0.0438164
0.35 3.2 50 1.02971 0.657771 0.147394 0.0756782 6.32456e-05 0.0105679 0.00375459 0.0170113 9.03897e-05 0.0160794 0.00414164 0.0309014
0.4 3.2 50 0.655069 0.432975 0.0954597 0.0436119 5.53864e-05 0.00921313 0.00172156 0.0118588 5.66887e-05 0.0105912 0.00262955 0.0196249
0.45 3.2 50 0.432598 0.289947 0.0653491 0.0274543 2.55592e-05 0.00409846 0.00130978 0.0093628 3.68584e-05 0.00685959 0.00180835 0.0142381
0.5 3.2 50 0.294426 0.202155 0.0467285 0.018932 1.50393e-05 0.00262675 0.000594727 0.00750047 2.46405e-05 0.004611 0.00126891 0.00795103
0.55 3.2 50 0.205415 0.143332 0.0332855 0.0144556 1.93732e-05 0.00255443 0.000571733 0.00314244 1.70461e-05 0.00305692 0.000905952 0.00598407
0.6 3.2 50 0.146316 0.100931 0.0246699 0.0110982 1.11422e-05 0.0015668 0.00052744 0.00350065 1.20691e-05 0.00252001 0.00067318 0.00425926
0.65 3.2 50 0.106084 0.0744794 0.0185571 0.00789752 7.84456e-06 0.000867161 0.000176662 0.00304875 8.50254e-06 0.00159175 0.000483814 0.00314866
0.7 3.2 50 0.0780909 0.0554166 0.0141449 0.00550923 5.93531e-06 0.00074359 0.000197898 0.00125377 6.18027e-06 0.00120888 0.000356499 0.00210575
0.75 3.2 50 0.058253 0.0413168 0.0107842 0.00330514 4.235e-06 0.0005055 0.000245606 0.000933207 4.53213e-06 0.000996217 0.000274139 0.00178932
0.8 3.2 50 0.043964 0.0306397 0.00852678 0.00318013 2.24301e-06 0.000566739 9.80657e-05 0.000936665 3.38661e-06 0.000686266 0.00021065 0.00125949
0.85 3.2 50 0.033524 0.0233928 0.00675746 0.00215199 2.09935e-06 0.000364196 0.000103458 0.000565421 2.55605e-06 0.000529709 0.000164674 0.000921056
0.9 3.2 50 0.0257997 0.0178535 0.00540029 0.00182381 1.4955e-06 0.000259365 5.89771e-05 0.000422898 1.94453e-06 0.000349783 0.00012586 0.000798239
0.95 3.2 50 0.0200199 0.0138286 0.00430731 0.00149086 1.08407e-06 0.00013558 4.96092e-05 0.000347271 1.48265e-06 0.00031146 9.91902e-05 0.000627022
1.0 3.2 50 0.0156514 0.0106807 0.00349152 0.00102578 8.19595e-07 0.000183481 4.77265e-05 0.000312904 1.14114e-06 0.000249956 7.93711e-05 0.000490497
1.05 3.2 50 0.0123188 0.00830536 0.00283158 0.000954435 6.17111e-07 0.000141202 3.02345e-05 0.000281141 8.95463e-07 0.000211662 6.0056e-05 0.000384099
1.09 3.2 50 0.0102165 0.00678485 0.0024287 0.000691935 5.41043e-07 0.000113059 4.61941e-05 0.000230622 7.31484e-07 0.000159831 5.27925e-05 0.000326688
1.2 3.2 50 0.00621973 0.00398167 0.00158965 0.000467314 3.45098e-07 4.44483e-05 2.60365e-05 0.000145524 4.3048e-07 8.62787e-05 3.18948e-05 0.000190987
1.29 3.2 50 0.0042166 0.00259923 0.00114885 0.000296594 2.31177e-07 2.91635e-05 1.68729e-05 8.40632e-05 2.84845e-07 5.8111e-05 2.29382e-05 0.000132537
1.4 3.2 50 0.00267002 0.00157094 0.000785912 0.000240336 1.39811e-07 2.8766e-05 1.16215e-05 6.52399e-05 1.76088e-07 4.377e-05 1.41944e-05 8.04959e-05
1.49 3.2 50 0.00186105 0.00102506 0.000576366 0.000168806 7.69995e-08 1.54045e-05 5.73249e-06 5.64424e-05 1.19555e-07 2.86157e-05 1.00447e-05 5.28707e-05
1.6 3.2 50 0.0012138 0.000606911 0.000404995 0.000123402 6.30755e-08 1.31881e-05 4.17132e-06 1.93293e-05 7.50255e-08 1.80196e-05 6.80568e-06 3.33665e-05
1.69 3.2 50 0.000864233 0.000396484 0.000303671 9.6865e-05 4.50051e-08 6.71077e-06 2.34152e-06 1.63777e-05 5.20248e-08 1.65292e-05 5.09229e-06 2.29549e-05
1.8 3.2 50 0.000576821 0.000233737 0.000217632 5.96388e-05 3.53065e-08 3.18271e-06 2.55598e-06 1.25914e-05 3.36187e-08 9.13631e-06 3.42201e-06 1.72292e-05
1.89 3.2 50 0.000417659 0.000151871 0.000166437 5.09193e-05 1.76481e-08 3.23635e-06 1.2312e-06 3.14756e-06 2.3565e-08 6.07804e-06 2.45026e-06 1.18548e-05
2.0 3.2 50 0.000283969 8.59236e-05 0.000119555 2.73631e-05 1.52873e-08 2.40547e-06 1.67825e-06 3.83475e-06 1.54046e-08 4.34643e-06 1.70997e-06 7.90179e-06
2.13 3.2 50 0.000181993 4.06402e-05 8.26931e-05 2.0757e-05 1.03173e-08 1.70477e-06 8.54787e-07 3.75971e-06 9.33081e-09 2.60611e-06 1.128e-06 4.88107e-06
2.2 3.2 50 0.000143864 2.64825e-05 6.77457e-05 1.62908e-05 6.27075e-09 1.4073e-06 6.74916e-07 2.24369e-06 7.16718e-09 1.93981e-06 9.2453e-07 3.695e-06
2.3 3.2 50 0.000103341 1.26945e-05 5.07668e-05 1.17526e-05 5.80396e-09 6.88456e-07 5.19817e-07 1.46091e-06 5.06674e-09 1.64569e-06 6.42198e-07 2.69029e-06
2.4 3.2 50 7.46232e-05 3.94697e-06 3.86832e-05 8.85641e-06 3.67345e-09 6.02076e-07 3.43541e-07 1.49964e-06 3.504e-09 1.07353e-06 4.75681e-07 1.94274e-06
2.5 3.2 50 5.41474e-05 -5.67403e-07 2.93188e-05 6.57832e-06 2.19932e-09 2.35996e-07 1.84048e-07 9.9718e-07 2.43915e-09 8.11408e-07 3.39646e-07 1.36337e-06
2.55 3.2 50 4.62015e-05 -2.15303e-06 2.55722e-05 5.93546e-06 2.12817e-09 3.31254e-07 1.9937e-07 9.92914e-07 2.03923e-09 7.02291e-07 2.99194e-07 1.23108e-06
2.6 3.2 50 3.94617e-05 -3.31016e-06 2.22526e-05 5.22121e-06 1.72646e-09 3.09466e-07 1.34571e-07 6.92442e-07 1.69814e-09 5.50942e-07 2.6241e-07 9.27784e-07
2.7 3.2 50 2.88716e-05 -4.28201e-06 1.70055e-05 3.67331e-06 1.04534e-09 1.64923e-07 1.10235e-07 5.27337e-07 1.19381e-09 3.78853e-07 1.91203e-07 7.20044e-07
2.8 3.2 50 2.11974e-05 -4.80724e-06 1.29579e-05 2.71611e-06 6.86349e-10 1.54993e-07 8.51138e-08 4.9607e-07 8.46123e-10 2.91641e-07 1.42617e-07 5.4784e-07
2.9 3.2 50 1.56117e-05 -4.63113e-06 9.96144e-06 1.91256e-06 5.92515e-10 1.41292e-07 7.21256e-08 2.3029e-07 5.94704e-10 2.17944e-07 1.06907e-07 3.42798e-07
3.0 3.2 50 1.15291e-05 -4.34911e-06 7.64506e-06 1.55666e-06 4.50161e-10 8.08321e-08 3.94902e-08 1.60823e-07 4.24898e-10 1.71498e-07 7.99256e-08 2.4383e-07
3.1 3.2 50 8.53469e-06 -3.8811e-06 5.87043e-06 1.10107e-06 2.64931e-10 6.1614e-08 4.91561e-08 1.57968e-07 3.04866e-10 1.17312e-07 6.01436e-08 1.76921e-07
3.2 3.2 50 6.33074e-06 -3.39952e-06 4.5057e-06 8.03294e-07 2.00429e-10 2.95898e-08 1.57987e-08 1.17886e-07 2.18313e-10 8.5389e-08 4.7544e-08 1.19181e-07
3.31 3.2 50 4.5668e-06 -2.84716e-06 3.38903e-06 5.92534e-07 1.2927e-10 2.82286e-08 1.8153e-08 6.7152e-08 1.50019e-10 6.04718e-08 3.25549e-08 9.68722e-08
3.4 3.2 50 3.5002e-06 -2.447e-06 2.67464e-06 4.40636e-07 1.04975e-10 2.34055e-08 2.70038e-08 4.9025e-08 1.10642e-10 4.59021e-08 2.59957e-08 6.61192e-08

